Qutrit Dichromatic Calculus and Its Universality

We introduce a dichromatic calculus (RG) for qutrit systems. We show that the decomposition of the qutrit Hadamard gate is non-unique and not derivable from the dichromatic calculus. As an application of the dichromatic calculus, we depict a quantum algorithm with a single qutrit. Since it is not easy to decompose an arbitrary d by d unitary matrix into Z and X phase gates when d > 2, the proof of the universality of qudit ZX calculus for quantum mechanics is far from trivial. We construct a counterexample to Ranchin's universality proof, and give another proof by Lie theory that the qudit ZX calculus contains all single qudit unitary transformations, which implies that qudit ZX calculus, with qutrit dichromatic calculus as a special case, is universal for quantum mechanics.

==> figures/HadaDecom.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, -0.5) {};
		\node [style=none] (1) at (-2, 0.5) {};
		\node [style={H box}] (2) at (-2, -0) {$H$};
		\node [style=none] (3) at (-1.5, -0) {$=$};
		\node [style=gsn] (4) at (-1, -0) {$2$\nodepart{lower}$2$};
		\node [style=rsn] (5) at (-1, -0.5) {$2$\nodepart{lower}$2$};
		\node [style=rsn] (6) at (-1, 0.5) {$2$\nodepart{lower}$2$};
		\node [style=none] (7) at (-1, 1) {};
		\node [style=none] (8) at (-1, -1) {};
		\node [style=none] (9) at (0, -0) {$\Rightarrow$};
		\node [style=none] (10) at (1, 0.5) {};
		\node [style=rsn] (11) at (2, -0) {$2$\nodepart{lower}$2$};
		\node [style=gsn] (12) at (2, 0.5) {$2$\nodepart{lower}$2$};
		\node [style=none] (13) at (1.5, -0) {$=$};
		\node [style=none] (14) at (1, -0.5) {};
		\node [style=gsn] (15) at (2, -0.5) {$2$\nodepart{lower}$2$};
		\node [style={H box}] (16) at (1, -0) {$H$};
		\node [style=none] (17) at (2, -1) {};
		\node [style=none] (18) at (2, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
		\draw (0.center) to (2);
		\draw (7.center) to (6);
		\draw (6) to (4);
		\draw (4) to (5);
		\draw (5) to (8.center);
		\draw (10.center) to (16);
		\draw (14.center) to (16);
		\draw (18.center) to (12);
		\draw (12) to (11);
		\draw (11) to (15);
		\draw (15) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/HadaDecomProof.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gsn] (0) at (1, 0.5) {$2$\nodepart{lower}$2$};
		\node [style=none] (1) at (0.5, -0) {$=$};
		\node [style=gsn] (2) at (-2, -0) {$1$\nodepart{lower}$1$};
		\node [style=none] (3) at (-2, 1) {};
		\node [style=none] (4) at (-2.5, -0) {$=$};
		\node [style=none] (5) at (-2, -1) {};
		\node [style=none] (6) at (-3, -0.5) {};
		\node [style={H box}] (7) at (-3, -0) {$H$};
		\node [style=gsn] (8) at (1, -0.5) {$2$\nodepart{lower}$2$};
		\node [style={H box}] (9) at (-2, -0.5) {$H$};
		\node [style=gsn] (10) at (-2, 0.5) {$2$\nodepart{lower}$2$};
		\node [style=none] (11) at (1, 1) {};
		\node [style=none] (12) at (1, -1) {};
		\node [style=none] (13) at (-3, 0.5) {};
		\node [style=rsn] (14) at (1, -0) {$2$\nodepart{lower}$2$};
		\node [style=gsn] (15) at (-1, 0.5) {$2$\nodepart{lower}$2$};
		\node [style=none] (16) at (-1, 1) {};
		\node [style={H box}] (17) at (-1, -0) {$H$};
		\node [style=none] (18) at (-1.5, -0) {$=$};
		\node [style=rsn] (19) at (-1, -0.5) {$1$\nodepart{lower}$1$};
		\node [style=none] (20) at (-1, -1) {};
		\node [style=gsn] (21) at (0, 1) {$2$\nodepart{lower}$2$};
		\node [style=gsn] (22) at (0, -0) {$2$\nodepart{lower}$2$};
		\node [style=rsn] (23) at (0, 0.5) {$2$\nodepart{lower}$2$};
		\node [style=none] (24) at (0, 1.5) {};
		\node [style=rsn] (25) at (0, -0.5) {$2$\nodepart{lower}$2$};
		\node [style=none] (26) at (-0.5, -0) {$=$};
		\node [style=none] (27) at (0, -1.5) {};
		\node [style=rsn] (28) at (0, -1) {$1$\nodepart{lower}$1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (7);
		\draw (6.center) to (7);
		\draw (3.center) to (10);
		\draw (10) to (2);
		\draw (2) to (9);
		\draw (9) to (5.center);
		\draw (11.center) to (0);
		\draw (0) to (14);
		\draw (14) to (8);
		\draw (8) to (12.center);
		\draw (16.center) to (15);
		\draw (17) to (19);
		\draw (17) to (15);
		\draw (20.center) to (19);
		\draw (24.center) to (21);
		\draw (21) to (23);
		\draw (23) to (22);
		\draw (22) to (25);
		\draw (27.center) to (28);
		\draw (28) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/HadaDecomSingle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0.5) {};
		\node [style=none] (1) at (-0.5, -0.5) {};
		\node [style=rsn] (2) at (0.5, -0.5) {$2$\nodepart{lower}$2$};
		\node [style={H box}] (3) at (-0.5, -0) {$H$};
		\node [style=none] (4) at (0.5, 1) {};
		\node [style=none] (5) at (0.5, -1) {};
		\node [style=none] (6) at (0, -0) {$=$};
		\node [style=rsn] (7) at (0.5, 0.5) {$2$\nodepart{lower}$2$};
		\node [style=gsn] (8) at (0.5, -0) {$2$\nodepart{lower}$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1.center) to (3);
		\draw (4.center) to (7);
		\draw (7) to (8);
		\draw (8) to (2);
		\draw (2) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/RGBrelations/rule_k2_3_-_____.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 1) {};
		\node [style=none] (1) at (-4, -0.75) {};
		\node [style=none] (2) at (-3.5, -0) {$=$};
		\node [style=none] (3) at (-1.75, -0.75) {};
		\node [style=rsc] (4) at (-1.75, -0.25) { $\alpha$\nodepart{lower} $\beta$};
		\node [style=rsc] (5) at (-4, -0.25) { $\alpha$\nodepart{lower} $\beta$};
		\node [style=none] (6) at (-1.25, -0) {$=$};
		\node [style=none] (7) at (-1.75, 1) {};
		\node [style=gsc] (8) at (-1.75, 0.5) {\tiny $2$\nodepart{lower}\tiny $1$};
		\node [style=gsc] (9) at (-4, 0.5) {\tiny $1$\nodepart{lower}\tiny $2$};
		\node [style=none] (10) at (-3, -0.75) {};
		\node [style=none] (11) at (-0.75, 1) {};
		\node [style=rsc] (12) at (-3, 0.5) {\tiny $\beta-\alpha$\nodepart{lower}\tiny $-\alpha$};
		\node [style=none] (13) at (-4, 1) {};
		\node [style=gsc] (14) at (-3, -0.25) {\tiny $1$\nodepart{lower}\tiny $2$};
		\node [style=gsc] (15) at (-0.75, -0.25) {\tiny $2$\nodepart{lower}\tiny $1$};
		\node [style=rsc] (16) at (-0.75, 0.5) {\tiny $-\beta$\nodepart{lower}\tiny $\alpha-\beta$};
		\node [style=none] (17) at (-0.75, -0.75) {};
		\node [style=none] (18) at (3.75, -0) {$=$};
		\node [style=rsc] (19) at (3.25, 0.5) {\tiny $2$\nodepart{lower}\tiny $1$};
		\node [style=rsc] (20) at (2, -0.25) {\tiny $1$\nodepart{lower}\tiny $2$};
		\node [style=none] (21) at (3.25, 1) {};
		\node [style=none] (22) at (1, -0.75) {};
		\node [style=gsc] (23) at (1, -0.25) { $\alpha$\nodepart{lower} $\beta$};
		\node [style=rsc] (24) at (1, 0.5) {\tiny $1$\nodepart{lower}\tiny $2$};
		\node [style=none] (25) at (4.25, -0.75) {};
		\node [style=none] (26) at (3.25, -0.75) {};
		\node [style=gsc] (27) at (3.25, -0.25) { $\alpha$\nodepart{lower} $\beta$};
		\node [style=rsc] (28) at (4.25, -0.25) {\tiny $2$\nodepart{lower}\tiny $1$};
		\node [style=none] (29) at (2, -0.75) {};
		\node [style=none] (30) at (1, 1) {};
		\node [style=none] (31) at (1.5, -0) {$=$};
		\node [style=none] (32) at (4.25, 1) {};
		\node [style=gsc] (33) at (4.25, 0.5) {\tiny $\beta-\alpha$\nodepart{lower}\tiny $-\alpha$};
		\node [style=none] (34) at (2, 1) {};
		\node [style=gsc] (35) at (2, 0.5) {\tiny $-\beta$\nodepart{lower}\tiny $\alpha-\beta$};
		\node [style=none] (36) at (-4, -1.25) {};
		\node [style=gsc] (37) at (-1.75, -1.75) {\tiny $2$\nodepart{lower}\tiny $1$};
		\node [style=gsc] (38) at (-3, -2.5) {\tiny $1$\nodepart{lower}\tiny $2$};
		\node [style=bsc] (39) at (-3, -1.75) {\tiny $\beta-\alpha$\nodepart{lower}\tiny $-\alpha$};
		\node [style=none] (40) at (1, -3) {};
		\node [style=none] (41) at (3.75, -2.25) {$=$};
		\node [style=none] (42) at (-3, -1.25) {};
		\node [style=bsc] (43) at (-1.75, -2.5) { $\alpha$\nodepart{lower} $\beta$};
		\node [style=none] (44) at (1.5, -2.25) {$=$};
		\node [style=gsc] (45) at (3.25, -2.5) { $\alpha$\nodepart{lower} $\beta$};
		\node [style=none] (46) at (-1.75, -1.25) {};
		\node [style=none] (47) at (-1.75, -3) {};
		\node [style=none] (48) at (4.25, -1.25) {};
		\node [style=none] (49) at (-0.75, -3) {};
		\node [style=none] (50) at (1, -1.25) {};
		\node [style=none] (51) at (3.25, -3) {};
		\node [style=none] (52) at (3.25, -1.25) {};
		\node [style=none] (53) at (-1.25, -2.25) {$=$};
		\node [style=bsc] (54) at (-0.75, -1.75) {\tiny $-\beta$\nodepart{lower}\tiny $\alpha-\beta$};
		\node [style=gsc] (55) at (-4, -1.75) {\tiny $1$\nodepart{lower}\tiny $2$};
		\node [style=none] (56) at (-3.5, -2.25) {$=$};
		\node [style=gsc] (57) at (2, -1.75) {\tiny $-\beta$\nodepart{lower}\tiny $\alpha-\beta$};
		\node [style=gsc] (58) at (4.25, -1.75) {\tiny $\beta-\alpha$\nodepart{lower}\tiny $-\alpha$};
		\node [style=none] (59) at (4.25, -3) {};
		\node [style=bsc] (60) at (2, -2.5) {\tiny $1$\nodepart{lower}\tiny $2$};
		\node [style=gsc] (61) at (-0.75, -2.5) {\tiny $2$\nodepart{lower}\tiny $1$};
		\node [style=none] (62) at (-0.75, -1.25) {};
		\node [style=none] (63) at (-3, -3) {};
		\node [style=none] (64) at (2, -3) {};
		\node [style=bsc] (65) at (1, -1.75) {\tiny $1$\nodepart{lower}\tiny $2$};
		\node [style=bsc] (66) at (-4, -2.5) { $\alpha$\nodepart{lower} $\beta$};
		\node [style=bsc] (67) at (3.25, -1.75) {\tiny $2$\nodepart{lower}\tiny $1$};
		\node [style=none] (68) at (-4, -3) {};
		\node [style=bsc] (69) at (4.25, -2.5) {\tiny $2$\nodepart{lower}\tiny $1$};
		\node [style=gsc] (70) at (1, -2.5) { $\alpha$\nodepart{lower} $\beta$};
		\node [style=none] (71) at (2, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (13.center) to (9);
		\draw (9) to (5);
		\draw (5) to (1.center);
		\draw (14) to (10.center);
		\draw (7.center) to (8);
		\draw (8) to (4);
		\draw (4) to (3.center);
		\draw (15) to (17.center);
		\draw (0.center) to (12);
		\draw (12) to (14);
		\draw (11.center) to (16);
		\draw (16) to (15);
		\draw (30.center) to (24);
		\draw (24) to (23);
		\draw (23) to (22.center);
		\draw (20) to (29.center);
		\draw (21.center) to (19);
		\draw (19) to (27);
		\draw (27) to (26.center);
		\draw (28) to (25.center);
		\draw (32.center) to (33);
		\draw (34.center) to (35);
		\draw (35) to (20);
		\draw (33) to (28);
		\draw (36.center) to (55);
		\draw (55) to (66);
		\draw (66) to (68.center);
		\draw (38) to (63.center);
		\draw (46.center) to (37);
		\draw (37) to (43);
		\draw (43) to (47.center);
		\draw (61) to (49.center);
		\draw (42.center) to (39);
		\draw (39) to (38);
		\draw (62.center) to (54);
		\draw (54) to (61);
		\draw (50.center) to (65);
		\draw (65) to (70);
		\draw (70) to (40.center);
		\draw (60) to (64.center);
		\draw (52.center) to (67);
		\draw (67) to (45);
		\draw (45) to (51.center);
		\draw (69) to (59.center);
		\draw (48.center) to (58);
		\draw (71.center) to (57);
		\draw (57) to (60);
		\draw (58) to (69);
	\end{pgfonlayer}
\end{tikzpicture}
